Detecting and Understanding Generalization Barriers for Neural Machine Translation

Generalization to unseen instances is our eternal pursuit for all data-driven models. However, for realistic task like machine translation, the traditional approach measuring generalization in an average sense provides poor understanding for the fine-grained generalization ability. As a remedy, this paper attempts to identify and understand generalization barrier words within an unseen input sentence that \textit{cause} the degradation of fine-grained generalization. We propose a principled definition of generalization barrier words and a modified version which is tractable in computation. Based on the modified one, we propose three simple methods for barrier detection by the search-aware risk estimation through counterfactual generation. We then conduct extensive analyses on those detected generalization barrier words on both Zh$\Leftrightarrow$En NIST benchmarks from various perspectives. Potential usage of the detected barrier words is also discussed.

==> ACL - Generalization-barriers/motivation.txt <==

Word-level analyses
- fine-grained analysis lead to fine-grained understanding;
- sentence-level analysis cannot lead to commonality properties characterize;

1. 实验结构调整：方法的对比实验放在后面；
2. 重写introduction；

- 在introduction中进行一个evidence的实验,通过修改很少词，能够获得很大的性能提升（在人类评估下）;
- 在introduction中强调search的难度;
- 结构的调整（实验部分）

==> motivation.txt <==

Word-level analyses
- fine-grained analysis lead to fine-grained understanding;
- sentence-level analysis cannot lead to commonality properties characterize;

1. 实验结构调整：方法的对比实验放在后面；
2. 重写introduction；

- 在introduction中进行一个evidence的实验,通过修改很少词，能够获得很大的性能提升（在人类评估下）;
- 在introduction中强调search的难度;
- 结构的调整（实验部分）
